What Can We Learn From Almost a Decade of Food Tweets

We present the Latvian Twitter Eater Corpus - a set of tweets in the narrow domain related to food, drinks, eating and drinking. The corpus has been collected over time-span of over 8 years and includes over 2 million tweets entailed with additional useful data. We also separate two sub-corpora of question and answer tweets and sentiment annotated tweets. We analyse contents of the corpus and demonstrate use-cases for the sub-corpora by training domain-specific question-answering and sentiment-analysis models using data from the corpus.

==> REVIEWS.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 2
TITLE: What Can We Learn From Almost a Decade of Food Tweets
AUTHORS: Uga Sproģis and Matīss Rikters

----------- Relevance evaluation -----------
SCORE: 2 (Relevant)
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper is in line with the conference goals and topics. It describes the creation of a Latvian corpus of Twitter posts related to the topic of eating. The submitted abstract outlines some main features of the corpus and the techniques of how it was collected, but it lacks a clearer outline of the results. Some results are just mentioned in a rather abstract way. Despite some limitations, the topic suggested is promising and could be relevant not only for linguists.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 2
TITLE: What Can We Learn From Almost a Decade of Food Tweets
AUTHORS: Uga Sproģis and Matīss Rikters

----------- Relevance evaluation -----------
SCORE: 2 (Relevant)
----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
A corpus of Latvian tweets related to food, drink, and eating is collected over eight years. The effort in the collection of this data is appreciated. However, the things that the author learned from the data are not impressive. Easy to make statistics are plotted: frequent words in specific time intervals.
They have trained a QA system on the corpus. The system seems not to work. This result is expected, given that it was trained only on tweets.
Advice to authors: Please, translate the Latvian text into English whenever possible.
My advice: the paper should be accepted as a poster. 
